A Search for Variability of Ultracool Dwarfs with the Zwicky Transient Facility

Rotationally modulated photometric variability of ultracool dwarfs encodes key information about cloud structure and temperature contrasts. Large homogeneous optical datasets are crucial for linking atmospheric heterogeneity to fundamental parameters such as rotation, mass, and age. We present a search for rotation periods in ultracool dwarfs using Zwicky Transient Facility (ZTF) optical light curves. By propagating the coordinates to the ZTF epoch and applying Lomb-Scargle analysis, we identified 226 periodic variables, including 32 robust detections and 194 tentative cases. Among the robust detections, 12 have no previously published periods, while 20 have literature counterparts, most of which are consistent with the published values. Most robust detections are M dwarfs, reflecting the optical sensitivity limits of ZTF. We find a trend of decreasing periods toward later spectral types in relatively old dwarfs (> 100 Myr), suggesting faster rotation for late-M types than for mid-M types. The age-period relation of our sample is broadly consistent with angular-momentum-conservation models at higher-mass regime of brown dwarfs, consistent with the M-dwarf bias of our catalog. Many additional candidates remain to be confirmed due to sparse sampling or low S/N. Future high-cadence, multi-wavelength monitoring and systematic mining of ZTF and upcoming surveys will be crucial for validating these periods, extend sensitivity to later (L/T) types, and better connect rotation with cloud physics across the stellar-substellar boundary.

==> Table1.txt <==
Title: A Search for Variability of Ultracool Dwarfs with the Zwicky Transient Facility
Authors: Haomiao Huang, Shu Wang, Xiaodian Chen, Zhijun Tu, and Jifeng Liu 
Table: Table 1. Catalog of periodic ultracool variables detected in ZTF
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label        Explanations
--------------------------------------------------------------------------------
   1- 11 A11    ---     Shortname    Shortname used in the Gaia UCD Survey
  13- 40 A28    ---     Name         Object name
  42- 49 F8.4   deg     Radeg        Right Ascension in decimal degrees (J2000) (1)
  51- 58 F8.4   deg     Dedeg        Declination in decimal degrees (J2000) (1)
  60- 60 A1     ---     Band         Band detected the period
  62- 67 F6.3   mag     Mag          Mean magnitude of the band
  69- 78 F10.7  d       Per          Period
  80- 87 F8.3   ---     log(FAP)     False alarm probability in logarithmic form
  89- 94 F6.4   mag     Amp          Amplitude
  96-101 F6.4   ---     R2           R-square
 103-106 I4     ---     N            Number of detections
 108-111 A4     ---     SpT          Spectral Type
 113-119 F7.4   d       Plit         ?Period from literatures
 121-122 I2     ---   r_Plit         References of literature periods
 124-124 A1     ---     Reliability  Reliability of our period (2)
 126-127 A2     ---     Multi.       Multiple periods are present (3)
--------------------------------------------------------------------------------
Note (1): R.A. and Decl. are listed in J2000. Proper-motion correction should be applied when searching for the sources in ZTF data. For the median proper motion of the sources in Table 1, neglecting proper motion would lead to a typical positional offset of about 4" over 20 yr.
Note (2): The "Reliability" column indicates whether the period is reliable ("R") or candidate ("C").
Note (3): The "Multi." column is blank when the period of the target is derived from only one adopted band, "Y" when multiple bands show periodicity, and "Y$^{\star}$" when at least one additional band yields either a consistent period or an integer-day alias difference from the adopted value.
References: 
(1) L. K. Harding et al. (2013a)
(2) L. Doyle et al. (2019)
(3) E. R. Newton et al. (2016)
(4) K. Ment & D. Charbonneau (2023)
(5) P. A. Miles-P´aez et al. (2023)
(6) C. A. Murray et al. (2022)
(7) P. Mas-Buitrago et al. (2025)
(8) M. Popinchalk et al. (2021)
(9) B. Seli et al. (2021)
(10) R. P. Petrucci et al. (2024)
(11) L. M. Rebull et al. (2018)
(12) J. Irwin et al. (2011)
(13) B. Rockenfeller et al. (2006)
(14) G. Hallinan et al. (2008)
(15) R. R. Paudel et al. (2018)
(16) M. N. G¨unther et al. (2020)
(17) P. A. Miles-P´aez et al. (2017b)
(18) S. A. Metchev et al. (2015)
(19) E. L. Martin et al. (1996)
(20) M. M. Kao et al. (2018)
(21) E. Magaudda et al. (2024)
(22) L. K. Harding et al. (2013b)
(23) C. Koen (2004)
(24) D. O. Fontinele et al. (2024)
--------------------------------------------------------------------------------
            WISEA J000538.83+020951.2      1.4111   2.1651 r 16.731  0.9461404  -23.295 0.0461 0.2536  430 M6              R Y* 
J0027+2239B LP 349-25                      6.9834  22.3257 r 16.779  0.0841378   -5.758 0.0218 0.0809  557 M8    0.0775  1 R    
            PSO J012.7+007.0              12.7179   7.0486 r 19.130  0.3125428  -12.081 0.0938 0.1425  481 M7.1            R Y* 
J0129-0823  2MASS J01294256-0823580       22.4274  -8.3995 r 15.237  0.2655820   -5.378 0.0213 0.1217  360 M5    0.3115  2 R    
J0217+3526  LP 245-10                     34.2917  35.4424 r 14.912  0.2758886  -13.053 0.0285 0.1598  490 M5    0.2760  3 R Y* 
J0218-0617  2MASS J02185792-0617499       34.7412  -6.2972 i 16.011  0.0466091   -4.162 0.0394 0.3552   80 M8              R    
J0235-0711  DENIS J023549.5-071121        38.9566  -7.1892 r 17.716  0.3248738  -11.472 0.0369 0.1109  625 M7              R Y* 
J0311+0106  2MASS J03111547+0106307       47.8145   1.1086 r 15.278  0.1244036  -17.031 0.0377 0.2195  418 M5.5            R Y* 
J0330+2405  2MASS J03300506+2405281       52.5212  24.0911 r 17.617  0.1978335  -33.530 0.0650 0.1925  929 M7              R Y* 
J0357+4107  2MASS J03571999+4107426       59.3332  41.1285 r 15.986  0.5672745 -100.581 0.0466 0.2459 1844 M6    0.5680  4 R Y* 
J0421+1929  LP 415-20                     65.4566  19.4857 r 17.974  0.2050021  -13.741 0.0524 0.1461  552 M7.5  0.2050  5 R    
J0422+1530  2MASS J04221413+1530525       65.5589  15.5146 r 18.698  0.9354520  -14.474 0.0980 0.1646  484 M6              R    
J0510+2714  LSR J0510+2713                77.5837  27.2339 r 16.549  0.0773407   -4.470 0.0384 0.1316  273 M8    4.2970  6 R    
J0526-1824  2MASS J05264316-1824315       81.6799 -18.4087 r 17.593  0.4842631   -7.883 0.0433 0.1625  335 M6.2            R    
J0752+1612  LP 423-31                    118.0997  16.2042 r 16.041  7.7883021  -34.082 0.0290 0.3409  580 M7    0.8840  3 R Y* 
J0807+3213  2MASS J08072607+3213101      121.8586  32.2195 i 15.502  0.3450465   -4.566 0.0511 0.4880   63 M8    0.3450  7 R Y* 
J0835+1029  2MASS J08352366+1029318      128.8486  10.4922 i 16.516  0.1906884   -5.025 0.0381 0.4853   63 M7    0.6480  8 R    
J0911+2248  SDSS J091130.53+224810.7     137.8774  22.8030 r 16.581  0.1020390   -5.028 0.0178 0.0595  714 M7              R    
J1003-0105  2MASS J10031918-0105079      150.8298  -1.0856 r 18.262  0.5893867   -4.476 0.0659 0.1357  255 M7    0.2127  9 R    
J1314+1319B LSPM J1314+1320              198.5848  13.3335 r 14.737  0.1547113  -22.495 0.0496 0.2662  402 M7    0.1580  3 R Y* 
J1438+5559  2MASS J14384542+5559134      219.6893  55.9870 i 16.006  2.0225841   -7.828 0.0113 0.0666  790 M7              R Y* 
J1444+3002  LP 326-21                    221.0716  30.0373 i 14.896  0.3712801   -4.930 0.0242 0.2664  138 M8    0.3706 10 R    
J1609-2007  [SCH2006] J16091837-20073523 242.3265 -20.1264 r 18.291 19.2457228   -9.257 0.1202 0.2837  189 M7.5 18.9678 11 R    
J1627-2441  SR12 C                       246.8323 -24.6970 g 13.954  3.9257864  -15.506 0.2256 0.6069  101 M9    3.9176 11 R    
J1640+6736  G 240-23                     250.0860  67.6013 r 14.663  0.3782275   -6.550 0.0201 0.0725  685 M5.5  0.3780 12 R Y  
J1707+6439  2MASS J17071830+6439331      256.8263  64.6592 i 16.033  0.1511430   -8.082 0.0197 0.1772  277 M9    0.1508 13 R    
J1835+3259  2MASSI J1835379+325954       278.9078  32.9981 r 16.772  0.1183858  -26.828 0.0185 0.0869 1749 M8.5  0.1183 14 R    
J2202-1109  2MASS J22021125-1109461      330.5469 -11.1629 r 17.984  0.4283621   -6.591 0.0459 0.1230  416 M6.5  0.4200 15 R    
J2307+0520  WISEA J230743.63+052037.3    346.9322   5.3440 i 17.698  0.0916088   -5.273 0.0448 0.2493  141 M7              R Y  
J2315-0627  LP 702-50                    348.9771  -6.4629 r 16.045  0.1454282   -6.707 0.0305 0.1483  318 M5.5            R    
J2338+0624  LP 583-21                    354.6413   6.4144 r 16.309  0.2514961  -13.266 0.1515 0.7614   69 M7    0.2510  3 R Y* 
J2353-1844  2MASS J23532556-1844402      358.3565 -18.7446 r 15.762  0.6167348  -12.825 0.0268 0.1690  482 M5.8  0.6166 16 R Y* 
            PSO J000.2794+16.6237          0.2792  16.6241 r 20.699  0.0568013   -3.290 0.1594 0.0918  312 M7.2            C    
J0008+3125  2MASS J00082822+3125581        2.1176  31.4328 i 19.182  0.0894877   -3.184 0.1195 0.4608   50 M7              C    
J0019+4614  2MASS J00192626+4614078        4.8594  46.2355 i 15.761  0.0669951   -3.646 0.0261 0.6578   44 M8    0.0925 17 C    
J0024-2708B LHS 1070                       6.1841 -27.1404 r 14.217  0.0921469   -3.554 0.0660 0.3931   81 M6              C    
J0026-0943  SDSS J002611.45-094341.1       6.5477  -9.7280 i 19.478  0.1147246   -3.760 0.2774 0.6545   33 L1              C    
J0030+3139  2MASSW J0030438+313932         7.6827  31.6589 i 19.464  0.0483943   -3.436 0.1608 0.2434  124 L2              C    
J0036+1821  2MASSW J0036159+182110         9.0671  18.3529 i 16.589  0.1234153   -3.109 0.0672 0.5602   39 L3.5  0.1125 18 C    
J0045+4237  2MASS J00452972+4237438       11.3739  42.6288 i 19.517  0.0571163   -3.817 0.8311 0.0832   62 M8              C    
J0050-1538  SIPS J0050-1538               12.6017 -15.6387 i 17.469  0.0449020   -3.110 0.0621 0.5901   39 L1              C    
J0107+1326  SDSS J010718.70+132656.2      16.8279  13.4489 i 20.003  0.1784284   -4.241 0.4318 0.4066   68 L0              C    
J0111+1211  WISEA J011157.18+121132.5     17.9867  12.1925 i 18.246  0.0646137   -3.728 0.0578 0.3588   73 M8              C    
J0127+2805  CTI 012657.5+280202           21.9131  28.0982 r 20.430  0.1190583   -3.005 0.3540 0.4256   66 M8.5  0.1208 19 C    
J0134+0508  2MASS J01340281+0508125       23.5118   5.1368 i 19.955  0.4903203   -3.107 0.3585 0.6243   29 L1              C    
J0142+0523  2MASS J01423153+0523285       25.6313   5.3914 i 18.082  0.0776040   -4.006 0.0893 0.5388   43 sdM8            C    
J0144-0716  2MASS J01443536-0716142       26.1475  -7.2706 r 21.091  0.1752442   -3.362 0.4485 0.3915   69 L5              C    
J0154+4819B GD 280B                       28.7415  48.3332 i 19.503  0.1030608   -3.479 0.1662 0.5420   41 M9              C    
J0240+2832  2MASS J02402950+2832576       40.1230  28.5492 g 20.398  9.3321716   -3.240 0.1415 0.0930  251 M7.5            C    
J0241-0326  2MASS J02411151-0326587       40.2980  -3.4497 i 19.913  0.6605106   -3.840 0.4652 0.5343   58 L0              C    
J0242+1607  2MASSW J0242435+160739        40.6815  16.1275 i 19.577  0.0659641   -3.917 0.1864 0.5475   40 L1.5            C    
J0251+0047  TVLM 831-161058               42.8052   0.7934 i 17.132  0.2048199   -3.328 0.0448 0.3483   70 M8              C    
J0314+1603  2MASS J03140344+1603056       48.5143  16.0515 i 16.305  0.0821423   -3.100 0.0360 0.6340   32 L0              C    
J0318+08271 2MASS J03184214+0828002       49.6756   8.4667 g 21.305  0.2052726   -3.200 0.4170 0.5420   36 M7              C    
            PSO J049.9168+41.7116         49.9165  41.7118 r 21.455  0.2835339   -3.828 0.1667 0.3407   96 M9.5            C    
J0320+1854  LP 412-31                     50.2488  18.9063 g 19.881  0.1427245   -5.644 0.4247 0.2606  108 M8    0.6130 12 C Y  
J0325+2253  2MASS J03250136+2253039       51.2559  22.8843 r 21.476  0.1439319   -3.267 0.6130 0.7021   26 L3              C    
J0335+0658  2MASS J03354535+0658058       53.9390   6.9683 g 21.314  0.1843461   -3.989 0.5473 0.4983   40 M8              C    
            Cl* Melotte 22 IPMBD 25       56.6087  24.0860 r 20.736  0.2455307   -3.754 0.2008 0.0455  340                 C    
J0353+2323  Cl* Melotte 22 CFHT 12        58.4796  23.3934 r 21.170  0.0832871   -3.090 0.3569 0.1959  152 M8              C    
J0355+1133  2MASS J03552337+1133437       58.8474  11.5622 r 20.978  0.0684502   -3.192 0.3562 0.3956   55 L5              C    
J0357+1529  SIMP J03570493+1529270        59.2707  15.4907 i 18.982  0.0486741   -4.331 0.2168 0.8324   23 L1              C Y  
J0413-0114  SDSSp J041320.38-011424.9     63.3349  -1.2403 i 19.038  0.1828059   -3.765 0.1779 0.4189   62 L0.5            C    
J0420+2356  Hya01                         65.1018  23.9370 i 18.127  0.0930092   -3.304 0.0953 0.7882   22 M8.5            C    
J0421-1133  SIMP J04210695-1133431        65.2791 -11.5620 i 20.320  0.2202816   -3.192 0.4643 0.5908   42 L3              C    
J0422+1033  SIMP J04223302+1033189        65.6376  10.5552 r 21.309  0.4228357   -4.924 0.9045 0.7866   29 M9.5            C    
            2MASS J04232191-0803051       65.8413  -8.0514 i 19.683  0.0446956   -3.232 0.3849 0.4670   40 L0              C    
J0423-0414B SDSSp J042348.57-041403.5     65.9524  -4.2342 i 19.260  0.0639350   -3.375 0.1855 0.4037   60 L7.5  0.0612 20 C    
J0426+0336  LHS 191                       66.5831   3.6100 r 17.169  0.7446311   -3.062 0.0492 0.2002  147 M6.5            C    
J0429+2701  [MDM2001] CFHT-BD-Tau 18      67.3402  27.0238 g 20.962  0.0492739   -3.154 0.2432 0.1540  165 M6              C    
J0435-1606  LP 775-031                    68.8173 -16.1159 r 16.379  0.0601633   -3.262 0.0164 0.0616  610 M7    0.6255 21 C    
J0508+3319  WISE J050854.88+331920.8      77.2294  33.3242 r 20.477  0.0554934   -3.155 0.3681 0.3697   67 L2              C    
J0538+7931  LHS 207                       84.5518  79.5220 r 17.320  0.0568161   -3.265 0.0362 0.1693  207 M6              C    
J0557-1359A 2MASS J05575096-1359503       89.4624 -13.9973 r 17.958  0.0896358   -5.081 0.2091 0.5159   51 M7              C    
J0614-2019  SIPS J0614-2019               93.5499 -20.3218 r 20.815  0.0797198   -3.092 0.3377 0.6580   29 L2              C    
J0735+4108  SDSS J073519.59+410850.4     113.8318  41.1474 i 19.174  0.1366597   -3.423 0.1195 0.3684   71 L0              C Y  
J0741+1738  2MASS J07410681+1738459      115.2783  17.6458 i 15.014  0.0898960   -3.339 0.0251 0.4876   55 M7              C    
J0746+2000  2MASSI J0746425+200032       116.6772  20.0089 r 18.060  0.0459741   -3.596 0.0223 0.0462  683 L0.5  0.1383 22 C    
J0747+3947  SDSS J074756.31+394732.9     116.9847  39.7924 i 18.749  0.0432451   -3.959 0.1105 0.3470   78 L0              C    
J0749+3143  SDSS J074913.84+314340.0     117.3077  31.7279 i 19.527  0.2141322   -3.034 0.1870 0.3917   61 L1              C    
            SDSS J075128.09+345323.4     117.8670  34.8899 i 19.146  1.7063359   -3.166 0.1033 0.3973   59 L0              C    
J0759+2427  SDSS J075910.45+242712.5     119.7935  24.4537 i 19.524  0.0614616   -3.007 0.2034 0.4477   58 L0              C    
J0804+6153  LSPM J0804+6153              121.0241  61.8925 g 21.283  0.0429719   -3.400 0.3360 0.3420   73 M9              C    
J0804+0330  2MASS J08041429+0330474      121.0595   3.5132 i 17.343  0.1302101   -3.782 0.0550 0.4937   49 M8.5            C    
J0818+3310  SDSS J081812.28+331048.2     124.5513  33.1800 i 19.869  0.1783187   -3.235 0.3084 0.4382   53 L0              C    
J0819-0450  2MASS J08194351-0450071      124.9313  -4.8353 r 20.979  0.1017769   -3.090 0.2663 0.2025  137 L0.7            C    
J0819+1658  2MASS J08194602+1658539      124.9417  16.9816 r 20.083  0.0486909   -3.861 0.3929 0.5813   37 M9              C    
            SDSS J082509.64+122434.3     126.2901  12.4095 i 20.118  0.0423027   -3.029 0.3129 0.4977   42 L1              C    
J0829-1309  SSSPM J0829-1309             127.1424 -13.1555 i 16.635  0.0462447   -3.276 0.0487 0.4811   45 L2    0.1208 23 C    
J0832-0134  LHS 2026                     128.1270  -1.5774 i 14.750  0.0662666   -3.108 0.0296 0.4683   49 M6              C    
J0834+0719  SDSS J083424.12+071916.2     128.6008   7.3212 i 20.168  0.9208829   -3.742 0.4164 0.7526   25 L0              C    
J0835-0819  2MASSI J0835425-081923       128.9272  -8.3232 i 17.550  0.0857025   -3.174 0.0531 0.5000   47 L5    0.1292 23 C    
J0835+0548  2MASS J08355829+0548308      128.9929   5.8086 i 18.512  0.0557589   -3.310 0.1302 0.4885   57 L2              C    
J0844+2847  SDSS J084407.00+284702.1     131.0291  28.7840 i 19.728  0.3196096   -3.206 0.2699 0.5995   47 L2              C    
            SDSS J084457.38+120825.4     131.2391  12.1405 r 21.180  0.0433930   -3.637 0.4881 0.4004   71 L0              C    
            SDSS J084610.73+030837.5     131.5447   3.1437 i 19.825  0.0567759   -3.736 0.1999 0.5352   44 L0              C    
J0858+2710  SDSS J085836.98+271050.8     134.6539  27.1811 i 18.907  0.0621115   -4.048 0.1304 0.3869   71 L0              C    
J0902+0033  LP 606-35                    135.5288   0.5554 r 17.607  3.7397992   -3.309 0.0783 0.5621   42 M8              C    
J0903-0637  2MASS J09033514-0637336      135.8966  -6.6260 i 16.587  0.1743225   -3.017 0.0550 0.5706   38 M7              C    
J0906-0611  PSO J136.5494-06.1944        136.5493  -6.1944 r 21.170  0.0663241   -3.600 0.6150 0.6850   27 L2              C    
J0908+5032  2MASSI J0908380+503208       137.1584  50.5356 r 21.170  0.2071839   -3.139 0.6993 0.6725   25 L5              C    
J0911+7401  2MASS J09111297+7401081      137.8040  74.0189 i 16.685  0.1645285   -3.817 0.0349 0.3060   95 L0              C    
J0923+2340  SDSS J092308.70+234013.7     140.7859  23.6710 i 17.633  0.0724656   -3.161 0.0700 0.3824   75 L1              C    
J0924+0723  WISEA J092453.76+072306.0    141.2247   7.3862 i 18.168  0.0467191   -3.784 0.0920 0.5494   55 M6              C    
J0931+0528  2MASS J09312823+0528223      142.8676   5.4729 r 18.551  0.4456779   -5.337 0.0478 0.0781  550 M7    0.4460 24 C    
J0933+2654  SDSS J093328.00+265448.4     143.3668  26.9137 r 21.466  0.0626008   -3.199 0.3578 0.4651   49 L0              C    
J0934-1352  2MASS J09342920-1352434      143.6216 -13.8788 r 18.406  0.0807203   -3.805 0.0610 0.1605  182 M7              C    
            SIMP J09363433+0528243       144.1431   5.4733 i 19.941  0.0517595   -3.010 0.4159 0.5347   37 M9              C    
J0938+0443  SDSS J093858.88+044343.9     144.7453   4.7288 r 21.261  0.0774407   -3.345 0.5266 0.4425   60 L0              C    
J0941+5334  SDSS J094157.53+533442.3     145.4897  53.5784 i 19.099  0.0818158   -3.476 0.1043 0.2949   86 L0              C    
J0942+4245  TVLM 262-111511              145.5940  42.7598 i 17.476  0.2585501   -3.137 0.0577 0.3103  100 M8              C    
J0947+0224  2MASS J09474477+0224327      146.9366   2.4091 r 19.478  0.4739642   -6.733 0.0979 0.0665  573 M8              C Y  
J1011+4245  TVLM 263-71765               152.7510  42.7509 i 16.537  0.0536155   -3.588 0.0330 0.2916   90 M8              C    
J1017+1308  2MASSI J1017075+130839       154.2815  13.1444 r 20.228  0.0906385   -3.879 0.1474 0.1256  252 L2              C    
J1021-2044  2MASS J10213232-2044069      155.3846 -20.7353 i 16.700  0.0517358   -3.043 0.0736 0.6030   36 M9              C    
J1022+5825  2MASS J10224821+5825453      155.7009  58.4293 r 19.656  0.4586338   -5.686 0.1235 0.0798  410 L1              C    
J1024+1815  2MASS J10240997+1815533      156.0415  18.2647 r 17.675  0.0761964   -3.410 0.0230 0.0672  484 M8              C    
J1034+0350  SDSS J103405.67+035016.3     158.5235   3.8379 r 20.851  0.0433052   -3.253 0.3762 0.4234   52 L0   19.7250  8 C    
            SDSS J103855.06+215626.5     159.7295  21.9407 i 19.213 15.4167375   -3.307 0.1896 0.3672   62 L1              C    
J1043+0712  SDSS J104319.44+071232.4     160.8311   7.2090 i 20.031  0.0508104   -3.058 0.3227 0.7454   25 L0              C    
J1047+4026  LP 213-67                    161.8025  40.4455 r 16.459  0.2038064   -3.555 0.0571 0.3149  102 M6.5  0.1287  5 C    
J1051+5613  2MASS J10511900+5613086      162.8291  56.2191 i 17.092  0.0905664   -3.526 0.0546 0.4200   77 L2              C    
J1052+3344  SDSS J105259.70+334406.1     163.2489  33.7351 i 20.090  0.1045170   -3.158 0.3700 0.3480   67 L0              C    
J1101+5440  SDSS J110148.04+544009.2     165.4501  54.6691 r 21.415  0.3789528   -4.096 0.5299 0.4915   50 L0              C    
J1104+1959  2MASSI J1104012+195921       166.0053  19.9894 r 20.834  0.1306718   -3.532 0.3365 0.2596   94 L4              C    
J1112-2044  2MASS J11124910-2044315      168.2046 -20.7421 i 18.857  0.1138583   -3.125 0.1526 0.6799   30 L0.5            C    
J1113-0002  SDSS J111316.95-000246.6     168.3206  -0.0463 i 18.964  0.0440983   -3.182 0.1981 0.5600   48 L0              C    
J1114+4516  LP 169-6                     168.5091  45.2685 g 20.235  0.0476124   -2.500 0.1360 0.0980  252 M7              C Y  
J1122+3755  LP 264-45                    170.6782  37.9301 r 16.168  0.5590100   -9.387 0.0152 0.0462 1513 M5.5  0.3580  3 C Y  
J1130-2210  2MASS J11304761-2210335      172.6983 -22.1761 r 19.408  0.1267259   -3.119 0.2104 0.2928   86 M8              C    
            SDSS J113135.64+382941.6     172.8985  38.4949 i 19.876  0.0625882   -3.000 0.1803 0.1869  182 L0              C    
J1139-0310  SDSS J113941.90-031004.2     174.9246  -3.1678 i 18.085  0.0680961   -3.335 0.1150 0.5357   46 L0              C    
J1144+6043  2MASSI J1144050+604348       176.0212  60.7303 r 17.471  0.7143624   -3.829 0.0215 0.0530  811 M6              C    
J1146+2230  2MASSW J1146345+223053       176.6438  22.5146 r 20.645  0.1214761   -3.974 0.2111 0.0669  415 L3              C    
J1148+0203  SDSS J114805.02+020350.9     177.0209   2.0642 i 19.287  0.0562411   -4.255 0.1634 0.5016   48 L1              C    
J1152+6432  SDSS J115250.06+643252.5     178.2086  64.5479 r 21.371  0.0902511   -4.095 0.6973 0.7983   21 L2              C    
J1153+5032  2MASS J11533966+5032092      178.4153  50.5359 r 20.376  0.1464904   -4.017 0.1386 0.0639  449 L1              C    
J1159+0057  DENIS-P J1159+0057           179.9104   0.9574 r 20.508  0.0758622   -3.254 0.2068 0.2139  133 L0              C    
J1207+3028  WISEA J120751.17+302808.9    181.9628  30.4698 r 21.324  0.0587955   -3.486 0.3559 0.3764   75 M8              C    
J1208+4056  SDSS J120815.92+405629.9     182.0667  40.9417 i 18.962  0.0684568   -3.469 0.0638 0.1604  184 L0              C Y* 
J1221+0857  LP 495-25                    185.2650   8.9560 g 19.362  0.5282985   -3.631 0.0902 0.1866  189 M7              C    
J1225-0215  SDSS J122524.00-021559.7     186.3499  -2.2667 i 20.149  0.0465632   -3.931 0.7021 0.7934   26 L3              C    
J1227-0447  2MASS J12270506-0447207      186.7710  -4.7891 i 17.235  0.0573177   -3.127 0.0445 0.3831   60 sdM7            C    
J1243+1310  SDSS J124352.25+131021.3     190.9678  13.1726 i 19.047  0.0513728   -3.012 0.1519 0.3310   92 L0              C    
J1252+1422  SDSS J125214.08+142239.3     193.0588  14.3776 i 20.018  0.0571747   -3.865 0.3249 0.4451   53 L3              C    
J1300+4214  HIP 63506C                   195.2108  42.2464 i 18.930  0.0441261   -3.317 0.0770 0.1919  147 L1              C    
J1302+0351  2MASS J13023897+0351410      195.6624   3.8614 i 17.202  0.2964465   -3.168 0.0323 0.1597  185 M7.5            C    
J1315+2334  SDSS J131543.68+233458.0     198.9325  23.5828 i 19.775  0.0472483   -3.228 0.1660 0.2179  124 L1              C    
J1316+2133  SDSS J131614.35+213329.9     199.0599  21.5583 i 20.264  0.0875454   -3.141 0.3353 0.4770   52 L0              C    
J1316+5735  SDSS J131633.79+573549.1     199.1407  57.5970 i 17.870  0.0439628   -3.336 0.0382 0.1514  225 L0              C    
J1325+0517  SDSS J132511.10+051704.2     201.2962   5.2845 i 19.081  0.2147986   -3.055 0.1413 0.3404   71 L1              C    
J1330-0453  2MASS J13300232-0453202      202.5096  -4.8890 i 16.655  0.0434505   -3.158 0.0291 0.3147   82 M8              C    
J1330+1411  SDSS J133010.03+141113.3     202.5419  14.1871 i 19.827  0.0610043   -3.511 0.2509 0.3563   62 L0              C    
J1346+0842  SDSS J134607.41+084234.5     206.5311   8.7096 i 19.466  0.0469639   -3.246 0.2232 0.2649   96 L2              C    
J1353-0857  WISE J135307.51-085712.0     208.2823  -8.9533 r 21.074  0.2535977   -3.306 0.5965 0.7807   22 L0              C    
J1403+2018  SDSS J140307.47+201859.3     210.7814  20.3163 i 20.223  0.0461768   -3.899 0.2464 0.4258   62 L0              C    
J1411+3936  2MASSW J1411175+393636       212.8224  39.6101 i 18.527  0.0736712   -3.680 0.1023 0.5405   53 L1.5            C    
J1411-2119  2MASSI J1411213-211950       212.8388 -21.3307 r 18.686  0.0471011   -3.533 0.0830 0.2094  138 M9              C    
J1412+2354  2MASS J14122268+2354108      213.0945  23.9030 i 17.158  0.5436998   -3.290 0.0737 0.2556  124 M9    0.2603  9 C Y  
J1421+1827  2MASSW J1421314+182740       215.3809  18.4613 r 18.321  0.1512687   -3.209 0.1422 0.2396  105 L0              C Y  
J1422+0827  SDSS J142257.15+082752.1     215.7383   8.4650 i 18.986  0.1215959   -3.138 0.1408 0.5108   45 L2              C    
J1430+2915  2MASSI J1430435+291540       217.6815  29.2613 r 20.525  1.0350867   -6.202 0.2275 0.1174  384 L2              C    
J1439+4241  SDSS J143925.22+424141.7     219.8551  42.6949 r 21.547  0.2082962   -3.700 0.4861 0.4502   52 L0              C    
J1440-2225  WISEA J144056.64-222517.8    220.2368 -22.4209 r 19.590  0.0983073   -3.664 0.3059 0.4616   56 sdM8            C    
J1448+0608  SDSS J144804.97+060802.3     222.0206   6.1341 i 19.404  0.2369737   -3.067 0.1735 0.3129   88 L0              C    
J1452+1114  ULAS2MASS J1452+1114         223.0076  11.2498 i 19.638  0.1293977   -3.463 0.2580 0.3811   66 L2.9            C    
J1453+1420  SDSS J145325.89+142041.8     223.3577  14.3447 i 19.078  0.0834703   -3.771 0.1378 0.2321  142 L1              C    
J1456+0701  SDSS J145658.17+070104.7     224.2424   7.0180 i 20.006  3.9802006   -3.112 0.3736 0.3784   74 L3              C    
            WISEA J145725.71+234124.8    224.3589  23.6896 i 18.384  0.1476223   -3.461 0.0622 0.2234  136 sdM8            C    
J1502+2525  TVLM 513-42404A              225.5888  25.4319 i 17.088  0.7262581   -3.548 0.0238 0.1650  177 M7              C Y  
J1508+4339  SDSS J150844.43+433955.5     227.1855  43.6654 i 19.869  0.0735686   -3.161 0.1589 0.1396  178 L0              C    
J1516+3910  LP 222-65                    229.1696  39.1801 g 17.779  0.1058826   -5.161 0.1024 0.7493   30 M5.5  0.5630 24 C    
J1534+1219  SDSS J153453.33+121949.2     233.7220  12.3304 r 21.510  0.0476991   -3.094 0.5099 0.6427   28 L4              C    
J1536+4308  SDSS J153636.66+430818.0     234.1530  43.1382 r 21.586  0.4387327   -3.054 0.6366 0.4615   51 L0              C    
J1540+5033  SDSS J154050.74+503324.4     235.2114  50.5567 i 20.184  0.0619133   -3.301 0.3339 0.3336   99 L0              C    
J1542-1007  WISEA J154225.49-100708.5    235.6061 -10.1178 r 20.420  0.0631739   -3.918 0.3435 0.4202   63 M7.5            C    
J1546+3749  2MASS J15460540+3749458      236.5225  37.8294 r 18.009  0.1926270   -3.194 0.0241 0.0482  643 M7.5            C    
J1549+4904  SDSS J154951.39+490450.1     237.4641  49.0806 i 20.137  0.0837689   -3.600 0.1923 0.1527  160 L0              C    
J1615+0336  WISEA J161519.28+033601.8    243.8310   3.6011 g 21.326  0.0771201   -3.038 0.5285 0.8305   24 M7              C    
J1619+0050  SDSS J161928.31+005011.9     244.8680   0.8366 i 18.320  0.0744637   -3.226 0.0802 0.2095  129 L2              C    
J1628+2428  SDSS J162834.35+242847.2     247.1431  24.4799 i 19.659  0.0515423   -3.378 0.1274 0.1422  183 L1              C    
J1628+6259  SDSS J162838.35+625945.7     247.1598  62.9960 i 19.585  0.0616869   -3.529 0.1115 0.1293  196 L0              C    
J1637+3535  LP 275-74                    249.2560  35.5958 g 17.464  0.3241895   -4.466 0.0220 0.0463  773 M5.5            C    
J1637+2752  SDSS J163748.65+275254.6     249.4529  27.8819 r 21.080  0.0827427   -3.530 0.1957 0.0829  292 L0              C    
J1638+1327  2MASS J16382073+1327354      249.5864  13.4597 i 20.206  0.1531979   -3.205 0.3137 0.2920  106 L2              C    
J1643-2648  HIP 81910B                   250.9563 -26.8109 g 18.671  0.0929374   -3.986 0.1304 0.3331   90 M6              C    
J1646+3434  LHS 3241                     251.6314  34.5820 g 17.367  1.1261887   -4.426 0.0253 0.0556  770 M6.5            C    
J1649+0444  2MASS J16490419+0444571      252.2675   4.7492 r 19.215  0.1723718   -3.898 0.0504 0.0501  670 M8              C    
J1654+3747  SDSS J165450.79+374714.6     253.7116  37.7874 i 18.794  0.0969053   -3.240 0.0542 0.1120  261 L2              C    
            SDSS J165950.91+351508.0     254.9621  35.2523 r 20.761  0.0464457   -3.382 0.4509 0.7502   27 L0              C    
            SDSS J170029.86+334858.0     255.1244  33.8161 i 20.210  0.0774498   -3.960 0.1604 0.0699  357 L0              C    
J1707-0558  2MASS J17072343-0558249      256.8476  -5.9737 r 18.469  0.1065199   -6.122 0.0367 0.0737  575 M9              C    
J1707+4301  2MASSI J1707333+430130       256.8889  43.0251 r 20.067 29.5458342  -15.613 0.0871 0.0116 2780 L0.5            C    
J1722+6329  SDSS J172244.32+632946.8     260.6847  63.4963 i 19.125  0.0968285   -3.260 0.0662 0.1044  273 L0              C    
J1733-1654  DENIS-P J1733423-165449      263.4261 -16.9139 g 20.703  0.0450963   -3.712 0.9349 0.7303   30 L0.5            C    
J1735+2634  LSPM J1735+2634              263.8040  26.5797 r 17.455  0.5184873   -4.422 0.0143 0.0381 1217 M7.5            C    
J1743+1549  WISE J174336.62+154901.3     265.9017  15.8173 i 18.203  2.8997620   -3.022 0.0684 0.2740  106 L1              C    
J1750+4424  2MASSW J1750129+442404       267.5538  44.4012 g 20.840  0.1140778   -2.800 0.1130 0.0220  755 M7.5            C    
J1757+7042  LP 44-162                    269.3142  70.7003 r 17.393  0.1622246   -3.442 0.0135 0.0327 1120 M7.5  0.1623  5 C    
J1839+2952  LP 335-12                    279.8878  29.8712 r 16.851  1.4262902  -10.973 0.0178 0.0498 1669 M6.5            C    
J1845+3853  2MASS J18451889+3853248      281.3287  38.8902 r 18.221  0.4147017  -11.665 0.0284 0.0661 1126 M8              C    
J1847+5522  2MASSI J1847034+552243       281.7643  55.3787 g 18.739 27.3983569   -6.698 0.0448 0.0396 1199 M6.5            C    
J1917+7755  2MASS J19170993+7755597      289.2914  77.9333 r 20.869  0.5079017   -6.119 0.1938 0.0866  371 L0              C    
J1940+6346  WISEA J194023.28+634602.5    295.0964  63.7683 r 20.626  0.2327559   -4.503 0.1480 0.0360  605 M9.5            C    
J2030+0749  WISE J203042.79+074934.7     307.6764   7.8266 i 19.942  0.0590845   -3.142 0.5622 0.7214   22 T1.5            C    
J2036-0847  WISEA J203644.55-084715.1    309.1845  -8.7872 i 16.747  0.1006208   -3.796 0.0348 0.3187   84 M8.5            C    
J2049+3216  LSPM J2049+3216W             312.3073  32.2809 r 16.450  0.0739040   -5.595 0.0180 0.0471 1043 M6.4            C    
J2107-0307  2MASSI J2107316-030733       316.8820  -3.1260 i 17.900  0.1413449   -3.360 0.0460 0.2155  127 L0              C    
J2113-1009  2MASSW J2113029-100941       318.2622 -10.1614 g 19.724  0.0602515   -3.260 0.0979 0.0949  258 M6              C    
J2140+1625  2MASSW J2140293+162518       325.1222  16.4217 r 19.151  0.0756751   -3.824 0.1523 0.5003   61 M8.5            C    
J2214-1319  2MASSI J2214506-131959       333.7114 -13.3332 i 16.482 51.1857857   -8.998 0.0370 0.2958  206 M7.5            C    
            LP 399-193                   333.9788  23.3507 g 17.521  0.3290328   -3.289 0.0362 0.0409  952 M6              C    
J2220+1214  SDSS J222000.97+121436.5     335.0041  12.2435 i 20.064  0.0526918   -3.267 0.3457 0.3184  111 L0              C    
J2234+2359  2MASSI J2234138+235956       338.5584  23.9989 r 19.246  0.0545296   -3.102 0.0709 0.1254  223 M9.5            C    
J2238+4353  2MASSI J2238074+435317       339.5311  43.8882 r 20.158  0.0420419   -3.078 0.0921 0.0062  669 L1.5            C    
J2248-0126  SIMP J22484809-0126570       342.2005  -1.4490 i 20.144  0.0961313   -3.035 0.2879 0.3021   71 L1.5            C    
J2252-1730  DENIS-P J225210.73-173013.4  343.0448 -17.5039 r 20.915  0.0442157   -3.457 0.4451 0.7137   28 L7.5            C    
J2257-0140  SIMP J22572115-0140061       344.3383  -1.6685 i 19.565  0.2200711   -3.151 0.3350 0.7518   24 L1              C    
            PSO J345.2949+07.7665        345.2946   7.7667 r 21.346  0.0692502   -3.102 0.7142 0.7062   30 M9.9            C    
            PSO J352.5772+40.8680        352.5768  40.8683 r 18.760  1.3744246   -3.116 0.0750 0.3017   87 M7.6            C    
            SIMP J23302193+1006003       352.5915  10.1002 i 20.227  0.1091062   -4.134 0.2639 0.3587   72 L2              C    
J2334+1933  2MASS J23343945+1933041      353.6642  19.5511 r 18.561  0.1892673   -4.351 0.0399 0.0381  827 M8              C Y  
J2336+0042  SDSS J233615.99+004253.4     354.0667   0.7149 i 20.368  0.8349608   -3.078 0.4788 0.6772   28 L0              C    
J2336+2153  2MASS J23364395+2153388      354.1831  21.8941 i 15.604  0.0485706   -3.334 0.0266 0.4585   49 M7              C    
J2337-0838  2MASS J23371491-0838084      354.3122  -8.6356 i 15.310  0.0625869   -3.810 0.0298 0.3363   85 M7              C    
J2340-0013  SDSS J234034.42-001351.6     355.1435  -0.2309 i 20.265  0.1108542   -3.143 0.3573 0.4484   58 L1              C    


==> TableA1.txt <==
Title: A Search for Variability of Ultracool Dwarfs with the Zwicky Transient Facility
Authors: Haomiao Huang, Shu Wang, Xiaodian Chen, Zhijun Tu, and Jifeng Liu 
Table: Table A1. Comparison of Periods Derived from Different ZTF Bands
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label      Explanations
--------------------------------------------------------------------------------
   1- 11 A11    ---     Shortname  Shortname used in the Gaia UCD Survey
  13- 37 A25    ---     Name       Object name
  39- 39 A1     ---     Band       Band detected the period
  41- 46 F6.3   mag     Magnitude  Mean magnitude of the band
  48- 51 I4     ---     N          Number of detections
  53- 62 F10.7  d       per        Period
  64- 69 F6.1   ---     log(FAP)   False alarm probability in logarithmic form
  71- 75 F5.3   mag     Amp        Amplitude
  77- 81 F5.3   ---     R2         R-square
  83- 83 A1     ---     Remark     Remark on the product-level period relative to the adopted value
--------------------------------------------------------------------------------
Note: Codes in the last column indicate the reasons for differences between band-level periods: A – adopted (period used in Table 1); M – match (identical to the adopted period within the tolerance); I – alias (consistent with an integer day$^{-1}$ frequency offset from the adopted value); S – sparse (light curve with significantly fewer epochs); F – fainter (the mean flux is significantly lower than that of the adopted light curve); L – limit (light curve near the ZTF detection limit). Periods marked as S, F, or L are considered less reliable and are therefore not recommended for adoption.
--------------------------------------------------------------------------------
            WISEA J000538.83+020951.2 r 16.731  430  0.9461404  -23.3 0.046 0.254 A 
                                      g 18.464  349  0.3268514   -5.5 0.058 0.114 I 
            PSO J012.7+007.0          r 19.130  481  0.3125428  -12.1 0.094 0.142 A 
                                      i 16.455  103  0.3125446  -11.9 0.059 0.595 M 
J0217+3526  LP 245-10                 r 14.912  490  0.2758886  -13.1 0.029 0.160 A 
                                      g 16.690  411  0.2758994   -6.5 0.031 0.108 M 
J0235-0711  DENIS J023549.5-071121    r 17.716  625  0.3248738  -11.5 0.037 0.111 A 
                                      i 15.287   68  0.3248567   -3.6 0.027 0.377 M 
J0311+0106  2MASS J03111547+0106307   r 15.278  418  0.1244036  -17.0 0.038 0.219 A 
                                      g 17.008  364  0.1106063  -10.6 0.065 0.173 I 
J0330+2405  2MASS J03300506+2405281   r 17.617  929  0.1978335  -33.5 0.065 0.192 A 
                                      i 15.212   74  0.3282928   -6.6 0.040 0.497 I 
                                      g 19.395  458  0.5651446   -3.2 0.067 0.054 S 
J0357+4107  2MASS J03571999+4107426   r 15.986 1844  0.5672745 -100.6 0.047 0.246 A 
                                      g 17.745  849  0.5672712  -10.7 0.038 0.088 M 
J0752+1612  LP 423-31                 r 16.041  580  7.7883021  -34.1 0.029 0.341 A 
                                      g 17.813  270  0.4686574   -5.3 0.071 0.153 I 
J0807+3213  2MASS J08072607+3213101   i 15.502   63  0.3450465   -4.6 0.051 0.488 A 
                                      r 18.177 1257  0.3450082  -18.8 0.049 0.086 M 
J1314+1319B LSPM J1314+1320           r 14.737  402  0.1547113  -22.5 0.050 0.266 A 
                                      i 12.447  100  0.1547109   -4.6 0.035 0.334 M 
                                      g 16.492  258  0.1547114   -3.4 0.028 0.139 M 
J1438+5559  2MASS J14384542+5559134   i 16.006  790  2.0225841   -7.8 0.011 0.067 A 
                                      r 18.406 2133  2.0238634  -14.1 0.020 0.045 M 
J1640+6736  G 240-23                  r 14.663  685  0.3782275   -6.5 0.020 0.072 A 
                                      g 16.445  610  0.5741471   -4.5 0.033 0.062 F 
J2307+0520  WISEA J230743.63+052037.3 i 17.698  141  0.0916088   -5.3 0.045 0.249 A 
                                      r 20.334  388  0.0418612   -3.3 0.130 0.069 L 
J2338+0624  LP 583-21                 r 16.309   69  0.2514961  -13.3 0.151 0.761 A 
                                      i 14.143   36  0.2514736   -6.5 0.111 0.721 M 
                                      g 18.029   49  0.0794266   -4.8 0.193 0.553 F 
J2353-1844  2MASS J23532556-1844402   r 15.762  482  0.6167348  -12.8 0.027 0.169 A 
                                      g 17.421  532  0.3810549   -7.9 0.044 0.130 I 
J0320+1854  LP 412-31                 g 19.881  108  0.1427245   -5.6 0.425 0.261 A 
                                      i 15.106   38  1.5969935   -4.2 0.066 0.592 S 
J0357+1529  SIMP J03570493+1529270    i 18.982   23  0.0486741   -4.3 0.217 0.832 A 
                                      r 21.251   43  0.1385560   -3.0 0.565 0.511 F 
J0735+4108  SDSS J073519.59+410850.4  i 19.174   71  0.1366597   -3.4 0.119 0.368 A 
                                      r 21.459   32  0.4793582   -3.2 0.689 0.667 S 
J0947+0224  2MASS J09474477+0224327   r 19.478  573  0.4739642   -6.7 0.098 0.066 A 
                                      i 16.624   57  5.2165531   -3.1 0.033 0.468 S 
                                      g 21.202   30  0.3604723   -4.2 0.479 0.719 S 
J1114+4516  LP 169-6                  g 20.235  252  0.0476124   -2.5 0.136 0.098 A 
                                      i 15.394   64  0.1117000   -3.2 0.026 0.401 S 
J1122+3755  LP 264-45                 r 16.168 1513  0.5590100   -9.4 0.015 0.046 A 
                                      g 17.943 1162  1.4072129   -4.8 0.032 0.040 F 
J1208+4056  SDSS J120815.92+405629.9  i 18.962  184  0.0684568   -3.5 0.064 0.160 A 
                                      r 21.482   56  0.0677948   -2.5 0.329 0.351 M 
J1412+2354  2MASS J14122268+2354108   i 17.158  124  0.5436998   -3.3 0.074 0.256 A 
                                      g 21.499   63  0.1416978   -2.6 0.620 0.397 F 
J1421+1827  2MASSW J1421314+182740    r 18.321  105  0.1512687   -3.2 0.142 0.240 A 
                                      g 19.282   36  0.1210632   -2.3 0.449 0.506 S 
J1502+2525  TVLM 513-42404A           i 17.088  177  0.7262581   -3.5 0.024 0.165 A 
                                      g 21.295  187  0.2349298   -3.4 0.205 0.143 F 
J2334+1933  2MASS J23343945+1933041   r 18.561  827  0.1892673   -4.4 0.040 0.038 A 
                                      i 16.025  233 11.1354704   -3.8 0.029 0.193 S 

